An Empirical Relation between Sodium Absorption and Dust Extinction

Dust extinction and reddening are ubiquitous in astronomical observations and are often a major source of systematic uncertainty. We present here a study of the correlation between extinction in the Milky Way and the equivalent width of the NaI D absorption doublet. Our sample includes more than 100 high resolution spectra from the KECK telescopes and nearly a million low resolution spectra from the Sloan Digital Sky Survey (SDSS). We measure the correlation to unprecedented precision, constrain its shape, and derive an empirical relation between these quantities with a dispersion of order 0.15 magnitude in E(B-V). From the shape of the curve of growth we further show that a typical sight line through the Galaxy, as seen within the SDSS footprint, crosses about three dust clouds. We provide a brief guide on how to best estimate extinction to extragalactic sources such as supernovae, using the NaI D absorption feature, under a variety of circumstances.

==> arxiv_stuff.txt <==
An Empirical Relation between Sodium Absorption and Dust Extinction

Dovi Poznanski, J. Xavier Prochaska, and Joshua S. Bloom

School of Physics and Astronomy, Tel-Aviv University, Tel Aviv 69978, Israel.

Department of Astronomy and Astrophysics \& UCO/Lick Observatory, University of California, Santa Cruz, CA 95064, USA.

Department of Astronomy, University of California, Berkeley, CA 94720-3411, USA.

Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA.

Dust extinction and reddening are ubiquitous in astronomical observations and are often a major source of systematic uncertainty. We present here a study of the correlation between extinction in the Milky Way and the equivalent width of the NaI D absorption doublet. Our sample includes more than 100 high resolution spectra from the KECK telescopes and nearly a million low resolution spectra from the Sloan Digital Sky Survey (SDSS). We measure the correlation to unprecedented precision, constrain its shape, and derive an empirical relation between these quantities with a dispersion of order 0.15 magnitude in E(B-V). From the shape of the curve of growth we further show that a typical sight line through the Galaxy crosses about three dust clouds. We provide a brief guide on how to best estimate extinction to extragalactic sources such as supernovae, using the NaI D absorption feature, under a variety of circumstances.

